ReasoNet: Learning to Stop Reading in Machine Comprehension

Teaching a computer to read and answer general questions pertaining to a document is a challenging yet unsolved problem. In this paper, we describe a novel neural network architecture called the Reasoning Network (ReasoNet) for machine comprehension tasks. ReasoNets make use of multiple turns to effectively exploit and then reason over the relation among queries, documents, and answers. Different from previous approaches using a fixed number of turns during inference, ReasoNets introduce a termination state to relax this constraint on the reasoning depth. With the use of reinforcement learning, ReasoNets can dynamically determine whether to continue the comprehension process after digesting intermediate results, or to terminate reading when it concludes that existing information is adequate to produce an answer. ReasoNets have achieved exceptional performance in machine comprehension datasets, including unstructured CNN and Daily Mail datasets, the Stanford SQuAD dataset, and a structured Graph Reachability dataset.

==> cnn_analysis.txt <==
test case
( @entity0 ) what was supposed to be a fantasy sports car ride at @entity3 turned deadly when a @entity4 crashed into a guardrail . the crash took place sunday at the @entity8 , which bills itself as a chance to drive your dream car on a racetrack . the @entity4 's passenger , 36 - year - old @entity14 of @entity15 , @entity16 , died at the scene , @entity13 said . the driver of the @entity4 , 24 - year - old @entity18 of @entity19 , @entity16 , lost control of the vehicle , the @entity13 said . he was hospitalized with minor injuries . @entity24 , which operates the @entity8 at @entity3 , released a statement sunday night about the crash . " on behalf of everyone in the organization , it is with a very heavy heart that we extend our deepest sympathies to those involved in today 's tragic accident in @entity36 , " the company said . @entity24 also operates the @entity3 -- a chance to drive or ride in @entity39 race cars named for the winningest driver in the sport 's history . @entity0 's @entity43 and @entity44 contributed to this report .	passenger @placeholder , 36 , died at the scene	@entity14

sample: 2820, step: 1, query
passenger <@placeholder> , 36 , died at the scene

sample: 2820, step: 2, query
passenger <@placeholder> , 36 , died at the scene

sample: 2820, step: 3, query
passenger <@placeholder> , 36 , died at the scene

sample: 2820, step: 4, query
passenger <@placeholder> , 36 , died at the scene
terminal: 0.000042, answer_prob: 0.029913
terminal: 0.001074, answer_prob: 0.491597
terminal: 0.574719, answer_prob: 0.548560
terminal: 0.917831, answer_prob: 0.557685
terminal: 0.961103, answer_prob: 0.559882

sample: 2820, step: 0, entity
( @entity0 ) what was supposed to be a fantasy sports car ride at <@	> turned deadly when a @entity4 crashed into a guardrail . the crash took place sunday at the @entity8 , which bills itself as a chance to drive your dream car on a racetrack . the @entity4 's passenger , 36 - year - old @entity14 of @entity15 , @entity16 , died at the scene , @entity13 said . the driver of the @entity4 , 24 - year - old @entity18 of @entity19 , @entity16 , lost control of the vehicle , the @entity13 said . he was hospitalized with minor injuries . @entity24 , which operates the @entity8 at @entity3 , released a statement sunday night about the crash . " on behalf of everyone in the organization , it is with a very heavy heart that we extend our deepest sympathies to those involved in today 's tragic accident in @entity36 , " the company said . @entity24 also operates the @entity3 -- a chance to drive or ride in @entity39 race cars named for the winningest driver in the sport 's history . @entity0 's @entity43 and @entity44 contributed to this report .

sample: 2820, step: 1, entity
( @entity0 ) what was supposed to be a fantasy sports car ride at @entity3 turned deadly when a @entity4 crashed into a guardrail . the crash took place sunday at the @entity8 , which bills itself as a chance to drive your dream car on a racetrack . the @entity4 's passenger , 36 - year - old <@entity14> of @entity15 , @entity16 , died at the scene , @entity13 said . the driver of the @entity4 , 24 - year - old @entity18 of @entity19 , @entity16 , lost control of the vehicle , the @entity13 said . he was hospitalized with minor injuries . @entity24 , which operates the @entity8 at @entity3 , released a statement sunday night about the crash . " on behalf of everyone in the organization , it is with a very heavy heart that we extend our deepest sympathies to those involved in today 's tragic accident in @entity36 , " the company said . @entity24 also operates the @entity3 -- a chance to drive or ride in @entity39 race cars named for the winningest driver in the sport 's history . @entity0 's @entity43 and @entity44 contributed to this report .

sample: 2820, step: 2, entity
( @entity0 ) what was supposed to be a fantasy sports car ride at @entity3 turned deadly when a @entity4 crashed into a guardrail . the crash took place sunday at the @entity8 , which bills itself as a chance to drive your dream car on a racetrack . the @entity4 's passenger , 36 - year - old <@entity14> of @entity15 , @entity16 , died at the scene , @entity13 said . the driver of the @entity4 , 24 - year - old @entity18 of @entity19 , @entity16 , lost control of the vehicle , the @entity13 said . he was hospitalized with minor injuries . @entity24 , which operates the @entity8 at @entity3 , released a statement sunday night about the crash . " on behalf of everyone in the organization , it is with a very heavy heart that we extend our deepest sympathies to those involved in today 's tragic accident in @entity36 , " the company said . @entity24 also operates the @entity3 -- a chance to drive or ride in @entity39 race cars named for the winningest driver in the sport 's history . @entity0 's @entity43 and @entity44 contributed to this report .

sample: 2820, step: 3, entity
( @entity0 ) what was supposed to be a fantasy sports car ride at @entity3 turned deadly when a @entity4 crashed into a guardrail . the crash took place sunday at the @entity8 , which bills itself as a chance to drive your dream car on a racetrack . the @entity4 's passenger , 36 - year - old <@entity14> of @entity15 , @entity16 , died at the scene , @entity13 said . the driver of the @entity4 , 24 - year - old @entity18 of @entity19 , @entity16 , lost control of the vehicle , the @entity13 said . he was hospitalized with minor injuries . @entity24 , which operates the @entity8 at @entity3 , released a statement sunday night about the crash . " on behalf of everyone in the organization , it is with a very heavy heart that we extend our deepest sympathies to those involved in today 's tragic accident in @entity36 , " the company said . @entity24 also operates the @entity3 -- a chance to drive or ride in @entity39 race cars named for the winningest driver in the sport 's history . @entity0 's @entity43 and @entity44 contributed to this report .

sample: 2820, step: 4, entity
( @entity0 ) what was supposed to be a fantasy sports car ride at @entity3 turned deadly when a @entity4 crashed into a guardrail . the crash took place sunday at the @entity8 , which bills itself as a chance to drive your dream car on a racetrack . the @entity4 's passenger , 36 - year - old <@entity14> of @entity15 , @entity16 , died at the scene , @entity13 said . the driver of the @entity4 , 24 - year - old @entity18 of @entity19 , @entity16 , lost control of the vehicle , the @entity13 said . he was hospitalized with minor injuries . @entity24 , which operates the @entity8 at @entity3 , released a statement sunday night about the crash . " on behalf of everyone in the organization , it is with a very heavy heart that we extend our deepest sympathies to those involved in today 's tragic accident in @entity36 , " the company said . @entity24 also operates the @entity3 -- a chance to drive or ride in @entity39 race cars named for the winningest driver in the sport 's history . @entity0 's @entity43 and @entity44 contributed to this report .

sample: 2820, step: 1, passage
( @entity0 ) what was supposed to be a fantasy sports car ride at @entity3 turned deadly when a <@entity4> crashed into a <guardrail> . the crash took place sunday at the @entity8 , which bills itself as a chance to drive your dream car on a racetrack . the <@entity4> 's passenger , 36 - year - old @entity14 of @entity15 , @entity16 , died at the scene , @entity13 said . the driver of the @entity4 , 24 - year - old @entity18 of @entity19 , @entity16 , lost control of the vehicle , the @entity13 said . he was hospitalized with minor injuries . @entity24 , which operates the @entity8 at @entity3 , released a statement sunday night about the crash . " on behalf of everyone in the organization , it is with a very heavy heart that we extend our deepest sympathies to those involved in today 's tragic accident in @entity36 , " the company said . @entity24 also operates the @entity3 -- a chance to drive or ride in @entity39 race cars named for the winningest driver in the sport 's history . @entity0 's @entity43 and @entity44 contributed to this report .

sample: 2820, step: 2, passage
( @entity0 ) what was supposed to be a fantasy sports car ride at @entity3 turned deadly when a @entity4 crashed into a guardrail . the crash took place sunday at the @entity8 , which bills itself as a chance to drive your dream car on a racetrack . the <@entity4> 's passenger , 36 - year - old <@entity14> of @entity15 , @entity16 , died at the scene , @entity13 said . the driver of the @entity4 , 24 - year - old <@entity18> of @entity19 , @entity16 , lost control of the vehicle , the @entity13 said . he was hospitalized with minor injuries . @entity24 , which operates the @entity8 at @entity3 , released a statement sunday night about the crash . " on behalf of everyone in the organization , it is with a very heavy heart that we extend our deepest sympathies to those involved in today 's tragic accident in @entity36 , " the company said . @entity24 also operates the @entity3 -- a chance to drive or ride in @entity39 race cars named for the winningest driver in the sport 's history . @entity0 's @entity43 and @entity44 contributed to this report .

sample: 2820, step: 3, passage
( @entity0 ) what was supposed to be a fantasy sports car ride at @entity3 turned deadly when a @entity4 crashed into a guardrail . the crash took place sunday at the @entity8 , which bills itself as a chance to drive your dream car on a racetrack . the <@entity4> 's passenger , 36 - year - old <@entity14> of @entity15 , @entity16 , died at the scene , @entity13 said . the driver of the @entity4 , 24 - year - old <@entity18> of @entity19 , @entity16 , lost control of the vehicle , the @entity13 said . he was hospitalized with minor injuries . @entity24 , which operates the @entity8 at @entity3 , released a statement sunday night about the crash . " on behalf of everyone in the organization , it is with a very heavy heart that we extend our deepest sympathies to those involved in today 's tragic accident in @entity36 , " the company said . @entity24 also operates the @entity3 -- a chance to drive or ride in @entity39 race cars named for the winningest driver in the sport 's history . @entity0 's @entity43 and @entity44 contributed to this report .

sample: 2820, step: 4, passage
( @entity0 ) what was supposed to be a fantasy sports car ride at @entity3 turned deadly when a @entity4 crashed into a guardrail . the crash took place sunday at the @entity8 , which bills itself as a chance to drive your dream car on a racetrack . the <@entity4> 's passenger , 36 - year - old <@entity14> of @entity15 , @entity16 , died at the scene , @entity13 said . the driver of the @entity4 , 24 - year - old <@entity18> of @entity19 , @entity16 , lost control of the vehicle , the @entity13 said . he was hospitalized with minor injuries . @entity24 , which operates the @entity8 at @entity3 , released a statement sunday night about the crash . " on behalf of everyone in the organization , it is with a very heavy heart that we extend our deepest sympathies to those involved in today 's tragic accident in @entity36 , " the company said . @entity24 also operates the @entity3 -- a chance to drive or ride in @entity39 race cars named for the winningest driver in the sport 's history . @entity0 's @entity43 and @entity44 contributed to this report .


sample: 2820
Sample 2820	
1 1 1 1
14 59 59 59 59
23 59 59 59
T 0	0.000371863760542365 0.215111532184216 0.107582149660282 0.00212127745783209 0.0620371330824049 0.0299132348752494 0.0573959019899562 0.0622508020987008 0.00298941275011962 0.193247317687767 0.0839685120022184 0.0817163502094055 0.0196648755602155 0.000473945591056951 4.8154621017324E-05 7.35691075143799E-05 0.00898850880245956 0.0618934222383023 0.00280976064348082 0.000731546525044868 0.00610833329532796 0.000315692333742864 5.96584916461787E-05 0.000127069582013276 	4.157424E-05		
T 1	0.00011297416924697 0.000283658255675138 0.0262761586260607 2.6847720541096E-05 0.000779674701935299 0.49159700737039 0.000317993242280064 0.000235814106115072 0.000232987087210386 0.0452482090796592 0.428041073886812 0.000402575214891257 6.29018705946798E-05 0.000332142216780379 0.000629591231170126 2.13933233435973E-05 1.10635937987454E-05 0.000318331748979344 0.00480760934501743 3.84188828511033E-05 1.12289322922986E-05 8.62638123498883E-05 8.51105509156674E-05 4.09564388909205E-05 	0.001073897	2.132278E-07 5.101394E-05 2.77658E-06 1.142404E-06 7.479719E-06 8.344397E-06 9.048398E-06 3.351019E-06 6.52318E-05 0.006308456 0.0004690799 0.0001129226 7.319057E-05 6.313613E-05 0.05358118 3.104012E-06 4.079894E-05 8.359828E-06 7.490764E-05 0.06523124 0.00215493 0.0004548421 0.0006707223 0.1083709 0.0001357554 0.0004264334 0.001316195 0.0001143838 7.939905E-05 1.52919E-05 1.010429E-05 2.833185E-05 0.03477008 1.47538E-05 7.041996E-06 7.759079E-05 2.020622E-06 2.141305E-06 3.243302E-06 6.841024E-06 8.618436E-06 3.350204E-05 6.700615E-06 0.0001304914 1.977671E-05 1.576272E-06 3.789554E-06 0.0007476879 1.49685E-05 2.2715E-05 0.07863665 0.007881436 0.002482888 8.626741E-05 9.697963E-05 0.0002185229 0.0007166908 0.0005557168 0.01497702 0.04751784 0.0002313102 0.02786953 0.001281686 0.03796357 0.0006808997 0.0009013942 0.0002246189 0.0002376463 0.000586555 0.000350351 0.03492634 5.446542E-05 1.246292E-05 8.62544E-05 0.008785373 0.003263981 0.01055974 0.05318465 0.0002359682 0.001069638 0.002811412 0.00257328 0.001692487 0.01592768 0.04982121 0.0005083269 0.02746943 0.00166573 0.03911156 0.001660008 0.0004095086 0.0001649742 6.339308E-06 6.49207E-05 0.0005225921 9.629286E-05 0.0002829114 0.01182106 8.572402E-06 5.75591E-06 1.783377E-05 7.651158E-06 0.000541195 3.885057E-06 0.0002250775 0.0001769661 1.463502E-05 0.01371761 3.475967E-05 1.015493E-05 1.435502E-05 0.0001084423 0.007921437 0.0003394853 0.04050766 1.004618E-05 0.000176011 8.936638E-05 0.0001605734 2.060064E-05 6.176696E-06 1.724753E-06 1.926871E-05 0.0002306083 6.908323E-06 3.509034E-06 8.069351E-07 0.001968423 7.100115E-07 2.1361E-06 8.927547E-07 7.146926E-06 0.0001011791 2.488157E-06 8.077218E-07 5.727653E-07 7.631045E-07 8.777428E-07 6.947037E-07 6.308757E-07 1.972777E-06 7.012072E-07 3.866081E-07 1.204124E-06 5.246135E-06 5.731132E-05 0.001087039 7.752338E-07 3.507747E-07 8.454766E-06 2.179604E-06 4.010017E-05 7.400791E-05 0.0006801945 0.0002471283 9.633298E-06 0.02447031 1.303484E-05 0.0003844335 0.0003887947 0.003730027 3.789649E-06 2.49619E-06 0.01339386 6.531672E-05 9.967302E-05 0.0001445014 0.02821133 5.942223E-07 5.395967E-06 2.511727E-05 1.009761E-05 7.646844E-05 2.2047E-05 1.833617E-05 1.361956E-05 0.02292813 0.0003839756 6.513984E-05 0.0001629557 1.581129E-05 1.947929E-05 0.02594942 0.009622497 3.918471E-06 6.737119E-05 0.001264477 0.0002935586 0.0001274973 9.605516E-06 0.01116075 0.001851188 0.004567887 2.636686E-05 0.01128975 0.002348955 3.645875E-06 2.027855E-06 1.397026E-05 5.340965E-06 	1.325068E-06 0.9999785 1.183556E-05 4.619159E-07 3.870966E-06 4.659776E-07 2.610487E-07 3.200859E-07 2.944287E-06 
T 2	0.000107351155691191 0.000412829759703546 0.0227223092582887 2.35761051504572E-05 0.000540116919820191 0.548559758240987 0.000188947261621284 0.000181576327000945 0.000440860065387801 0.0334492904274647 0.388064920342083 0.000226891939359039 4.38993721302513E-05 0.000467643620705594 0.000686367411831065 2.98961023159493E-05 1.80132519680991E-05 0.000237501747750448 0.00327972199154463 3.86540613498125E-05 1.12920008630057E-05 0.000115280089596189 0.000115030865067529 3.84328253946946E-05 	0.5747192	2.683634E-07 0.001134734 3.341845E-06 4.447158E-06 5.779479E-06 8.681107E-06 6.586975E-06 1.872307E-06 3.029321E-05 0.002004285 0.0001129191 4.668245E-05 4.282841E-05 2.578158E-05 0.0147965 1.479016E-06 9.528001E-06 7.663826E-06 2.914326E-05 0.02665959 0.0005381887 0.0001003239 7.731869E-05 0.03652526 0.0002547601 0.0006125373 0.0006367848 3.707887E-05 1.689335E-05 4.103074E-06 4.391859E-06 8.90895E-06 0.01092876 3.717356E-06 6.067692E-06 0.0001170136 2.121914E-06 2.352504E-06 2.843295E-06 5.405987E-06 7.611309E-06 2.753673E-05 6.33253E-06 3.125646E-05 7.454929E-06 9.930419E-07 1.368898E-06 0.0003148894 3.671643E-05 8.448747E-05 0.05898111 0.003534369 0.0007551257 5.124562E-05 8.099425E-05 8.84734E-05 0.0002283553 8.782979E-05 0.007507791 0.188906 0.0009990967 0.02082053 0.0006382649 0.0248807 0.0002251955 0.0001868965 6.771081E-05 3.227458E-05 5.31226E-05 2.591123E-05 0.03875069 0.0001755328 5.030065E-05 0.0003543053 0.004936094 0.001352921 0.007221625 0.04448814 9.806307E-05 0.000233265 0.0005952544 0.0006120329 0.0002395352 0.008036597 0.1391918 0.003490922 0.02802738 0.001253888 0.03080903 0.0009962526 0.0002648841 6.382096E-05 3.953827E-06 3.0211E-05 8.762172E-05 5.361799E-05 0.0007686021 0.02457864 3.153948E-05 2.012518E-05 1.848563E-05 4.14854E-06 8.30652E-05 5.318595E-06 8.935857E-05 6.021251E-05 6.465412E-05 0.03809982 0.000123108 0.0001158756 0.0003004679 0.0006163683 0.0211317 0.0002440562 0.02254565 3.932469E-06 6.198574E-05 0.0001115787 0.0002207561 6.10523E-06 1.880322E-06 3.020662E-06 1.777372E-05 0.0001314656 2.380668E-05 4.572212E-06 2.423031E-06 0.005904493 4.381732E-06 5.156129E-06 8.474987E-07 5.926338E-06 4.068998E-05 2.556819E-06 2.443413E-06 8.335409E-07 2.012633E-06 1.234218E-06 9.20183E-07 7.181054E-07 3.993443E-06 2.024755E-06 1.160903E-06 5.64523E-06 2.234704E-05 0.0001184177 0.002552985 2.19164E-06 9.320238E-07 1.21519E-05 1.40475E-06 1.573946E-05 3.37901E-05 0.0002148212 8.271693E-05 1.263569E-06 0.002104982 1.102013E-06 5.041866E-05 0.000342782 0.003449956 1.685949E-05 1.04744E-05 0.04324926 0.0007858296 0.0007675876 0.0003800275 0.03880217 1.375198E-06 4.543517E-06 1.93965E-05 7.942745E-06 5.226293E-05 3.053311E-05 2.359465E-05 5.330323E-06 0.005542721 9.47196E-05 4.074591E-05 0.00013797 1.644089E-05 3.861363E-05 0.003961917 0.0007116657 7.211212E-07 7.709418E-06 0.0001085917 0.0001454335 2.462501E-05 2.707099E-05 0.01897883 0.007324255 0.01044189 9.508433E-05 0.02085236 0.007845628 7.279625E-06 4.622828E-06 1.955863E-05 2.622299E-05 	7.642086E-07 0.9999896 5.294337E-06 2.911799E-07 1.9869E-06 3.410709E-07 1.718904E-07 1.086608E-07 1.53866E-06 
T 3	0.000123351137249976 0.000535383182689726 0.0240232790257145 3.05062261646747E-05 0.000617572596551628 0.55768510679012 0.000178887433977721 0.000174050937164801 0.000522937196812719 0.034604191315104 0.375936761682918 0.000206099145427398 4.14559005260065E-05 0.000520134959761085 0.000747511228449484 3.90038897457377E-05 2.20813213554047E-05 0.000268642459283509 0.00335070334017073 4.68232843890962E-05 1.38240980284928E-05 0.000141306349565979 0.000132670091425595 3.75795393190363E-05 	0.9178307	4.712936E-07 0.001671787 5.361626E-06 9.195919E-06 1.056064E-05 1.57775E-05 1.408993E-05 3.226144E-06 5.427152E-05 0.002268436 0.0001615382 7.358962E-05 5.579944E-05 4.240657E-05 0.01168951 2.506268E-06 1.517905E-05 1.501753E-05 4.609786E-05 0.02450402 0.0006893713 0.0001573064 0.0001073913 0.03061309 0.0003564153 0.0009914261 0.0008281987 6.275838E-05 2.454135E-05 7.239962E-06 8.067696E-06 1.333803E-05 0.009412109 5.372159E-06 1.034699E-05 0.0001893114 3.766923E-06 4.635598E-06 5.379391E-06 8.920454E-06 1.641375E-05 4.867582E-05 1.141217E-05 4.264182E-05 1.292277E-05 2.040514E-06 2.774943E-06 0.0003827088 6.201381E-05 0.0001573962 0.05411789 0.003936397 0.0009152651 8.18417E-05 0.0001247477 0.0001303345 0.0003560689 0.0001159624 0.009214443 0.1806383 0.001492136 0.02175305 0.0007831926 0.02364412 0.00033039 0.0003022888 0.0001088749 4.715191E-05 7.172623E-05 3.222395E-05 0.03498507 0.0002988318 9.128877E-05 0.0006556596 0.006006832 0.00182361 0.008409398 0.03824834 0.0001255817 0.0003031394 0.0007220258 0.0008338819 0.0002866835 0.00979268 0.1475578 0.005145432 0.02675498 0.001463954 0.02871747 0.001320721 0.0003601018 9.304091E-05 6.73122E-06 5.177968E-05 0.0001073326 7.939101E-05 0.001123299 0.02338554 5.694053E-05 3.756804E-05 3.595745E-05 7.785754E-06 0.0001409583 1.106326E-05 0.000154815 0.0001075319 0.0001116909 0.04130229 0.0002085923 0.000209463 0.0003688763 0.0008482168 0.02003237 0.0003039838 0.01588353 4.517985E-06 7.272415E-05 0.0001439617 0.0003082103 9.410624E-06 3.210331E-06 5.8884E-06 3.507298E-05 0.0001871564 4.007718E-05 6.503047E-06 4.697182E-06 0.008055523 9.165369E-06 8.61373E-06 1.856418E-06 1.134689E-05 5.937407E-05 4.965029E-06 4.975513E-06 1.56354E-06 4.525451E-06 2.567064E-06 1.676135E-06 1.329178E-06 7.135623E-06 4.124247E-06 2.27162E-06 1.007476E-05 3.825146E-05 0.0001593771 0.003266222 5.156896E-06 1.935691E-06 2.354907E-05 2.847162E-06 2.731595E-05 5.994896E-05 0.0002788618 0.0001227228 2.285647E-06 0.00216905 1.707425E-06 5.48803E-05 0.0004840698 0.003356583 3.053806E-05 2.025052E-05 0.04744089 0.001326528 0.0009309649 0.0006262865 0.03439964 2.726378E-06 8.726278E-06 3.225272E-05 1.815688E-05 9.475198E-05 6.240154E-05 4.062564E-05 1.030397E-05 0.006303661 0.0001152271 5.946319E-05 0.0002166315 3.103324E-05 7.48361E-05 0.004203315 0.0009043803 1.408467E-06 1.290107E-05 0.0001446221 0.0002251888 3.144198E-05 4.792964E-05 0.02046626 0.009856344 0.01378502 0.0002145832 0.02655159 0.01085847 1.741389E-05 9.334091E-06 3.839984E-05 5.271639E-05 	1.05515E-06 0.9999878 5.999922E-06 3.329364E-07 2.228326E-06 3.821097E-07 2.103962E-07 1.42416E-07 1.776238E-06 
T 4	0.000123306272893149 0.000596083691687387 0.0250420905191561 3.5211994238367E-05 0.000645976262608022 0.55988236793367 0.000169754334803932 0.000162161080603891 0.000520761318923496 0.0350979576690056 0.371967341476344 0.000191401132450152 3.95119494693456E-05 0.000533493632462532 0.000784505277237847 4.35638035529799E-05 2.26378114396155E-05 0.000289465134852826 0.00346272105921775 5.10201571427807E-05 1.54238987002387E-05 0.000147677224792996 0.000139508740526345 3.58365831057531E-05 	0.961103	5.545627E-07 0.001674755 5.752564E-06 1.003692E-05 1.117273E-05 1.638852E-05 1.521033E-05 3.43336E-06 5.650283E-05 0.002271089 0.0001681069 7.662968E-05 5.849843E-05 4.54983E-05 0.01157422 2.738343E-06 1.601894E-05 1.633457E-05 4.913837E-05 0.02491056 0.0006956536 0.0001537052 0.0001063126 0.03013163 0.0003717424 0.001052953 0.0008778795 6.51433E-05 2.493337E-05 7.63433E-06 8.803841E-06 1.420559E-05 0.009619795 5.932686E-06 1.053715E-05 0.0001876342 3.911543E-06 4.973158E-06 5.734905E-06 9.1087E-06 1.731484E-05 4.88406E-05 1.192877E-05 4.426463E-05 1.360371E-05 2.175329E-06 2.957663E-06 0.0003798978 6.531483E-05 0.0001709449 0.0552138 0.004162005 0.0009784476 9.060981E-05 0.0001318665 0.0001404299 0.0003640153 0.0001240815 0.009238569 0.1798784 0.00157931 0.02150488 0.0008044363 0.02183838 0.0003475368 0.0003105571 0.0001114155 4.798989E-05 7.430936E-05 3.38725E-05 0.0342918 0.0003175163 9.69032E-05 0.0007067578 0.006325158 0.001962616 0.008685504 0.03954461 0.0001375543 0.0003053623 0.0007470401 0.0008266777 0.0003003542 0.009682908 0.1481866 0.005427381 0.02642184 0.001454801 0.02633183 0.001319073 0.0003508668 8.908795E-05 7.102557E-06 5.405489E-05 0.0001082016 8.27512E-05 0.001136289 0.02359004 6.237216E-05 3.993972E-05 3.753154E-05 8.430118E-06 0.0001504171 1.20971E-05 0.0001640595 0.0001129187 0.0001185728 0.04287958 0.0002264405 0.0002074032 0.0003633594 0.0008422227 0.02018188 0.0003129446 0.01525431 4.674177E-06 7.080047E-05 0.0001492738 0.0003239266 9.652888E-06 3.400466E-06 6.528833E-06 3.839234E-05 0.0002027579 4.235675E-05 7.014493E-06 5.014875E-06 0.008441657 9.966468E-06 8.986568E-06 2.002777E-06 1.210602E-05 6.125942E-05 5.305665E-06 5.248144E-06 1.68427E-06 4.955925E-06 2.813336E-06 1.828857E-06 1.427233E-06 7.686229E-06 4.421038E-06 2.472983E-06 1.066087E-05 4.059618E-05 0.0001698596 0.003468719 5.739342E-06 2.150276E-06 2.467284E-05 3.038596E-06 2.89509E-05 6.375176E-05 0.0002922704 0.0001274851 2.482365E-06 0.002226895 1.891771E-06 5.612822E-05 0.0004903382 0.003390277 3.381927E-05 2.189325E-05 0.04903896 0.001406637 0.0009231116 0.0006300789 0.0335413 3.015866E-06 9.368669E-06 3.24981E-05 1.927161E-05 9.311552E-05 6.354795E-05 4.044415E-05 1.045176E-05 0.006256368 0.0001173463 6.287837E-05 0.0002339982 3.4453E-05 8.518378E-05 0.004403155 0.0009332722 1.530201E-06 1.331447E-05 0.0001435832 0.0002327195 3.171779E-05 4.88356E-05 0.01974316 0.009817807 0.0136717 0.000220363 0.02603013 0.01054554 1.81664E-05 9.744362E-06 3.935542E-05 5.649959E-05 	1.211945E-06 0.9999861 6.947348E-06 3.785875E-07 2.591666E-06 4.384682E-07 2.461235E-07 1.675049E-07 1.975632E-06 
Sample 2820.5	0.0001141635 0.0004757973 0.02331788 2.677505E-05 0.000576826 0.5524302 0.0001868719 0.0001806032 0.0004755337 0.03397645 0.3828045 0.0002211225 4.362964E-05 0.0004902633 0.0007135455 3.3917E-05 2.01263E-05 0.0002541074 0.003315406 4.229945E-05 1.267691E-05 0.0001265358 0.0001227284 3.80159E-05 

